Onset of deconfinement in nucleus-nucleus collisions: Review for pedestrians and experts

Evidence for the energy threshold of creating the quark-gluon plasma in nucleus-nucleus collisions, the so-called onset of deconfinement, has been found by the energy scan program of the NA49 experiment at the CERN SPS. In this paper we review the experimental and theoretical status of this phenomenon. First, the basic, qualitative ideas are presented for non-experts. Next, the latest experimental results are compared to a statistical model within which the onset of deconfinement and its signals had been predicted. Finally, alternative interpretations and open questions are discussed.

==> reply_to_app.txt <==

   Dear Michal,

   Many thanks to you and to the APP  referee for a very
   fast and positive processing of our review.
   Many thanks to the referee for a careful reading of the
   paper and pointing the problems.

   In the attachment you will find a revised draft.
   The reply to the referee is included below.

                                       Best regards 
                                       Marek for the authors
                        
   ----------------------------------------------------------
   Reply to the referee:

> i)   I guess that a factor of 2 missing in front of m_N in Eq. (2).

 Yes, it is correct. It was also missing in Eq. 23.
 Both equations are corrected in the revised draft.

> ii)  In the present form, Eq. (3) implies that B=0. The change of 
> notation is
> needed here.

 Yes, we corrected the Eq. 3 as
 p= p^{id} - B,  \varepsilon = \varepsilon^{id} + B

> iii) The number of internal degrees of freedom in the plasma phase  used by
> the authors, gQ = 49, does not agree neither with the case of two massless
> flavors (where gQ = 37, page 17) nor with the case of three massless  flavors
> (where gQ=47.5). Is gQ = 49 a misprint? If not, where does this number come from?

At this point our formulation is correct.  In the QGP phase the number of
internal degrees of freedom is: g_G =8 x 2 = 16 for gluons,
g_Q^{ns} =2 x 2 x 2 x 3 = 24  for non-strange quarks, and g_Q^s=2 x 2 x 3 = 12 
for strange quarks. In Sec. 3.2 we use the approximation m=m_s=0 for masses of 
non-strange and strange quarks. In this case Eq.(5) gives:

         \pi^2                           7
p =  -------   T^4 [ g_G  + ----- (g_Q^{ns} + g_Q^s)]  ,   (*)
           90                             8

where factor 7/8 appears because of the Fermi statistics for quarks.

Eq. (*) can be written as


         \pi^2
p =  -------   T^4  x  g_Q   (**)
           90

Thus, we indeed have g_Q = 37 for 2 massless flavors and 47.5 for 3 
massless flavors.

In Sec. 3.3 we use the approximation m = 0 for the masses of non-strange quarks,
and m_Q^s = 175 MeV for strange quark. In this case Eq.(5) gives:

         \pi^2                           7
p =  -------   T^4 [ g_G  + ----- g_Q^{ns} ]  + p_Q^s(T, m_Q^s) ,   (***)
           90                             8

where p_Q^s is the ideal gas pressure due to the strange quarks.
P_Q^s is given by Eq.(5) with a degeneracy factor g_Q^s=2 x 2 x 3 = 12.
This does not mean g_Q = 49, as Eq. (*) is not valid. Moreover Eq.(***)
is reduced to Eq. (**) with g_Q = 47.5 in the limit m_s=0.

